Localizing Anomalies in Critical Infrastructure using Model-Based Drift Explanations

Facing climate change, the already limited availability of drinking water will decrease in the future rendering drinking water an increasingly scarce resource. Considerable amounts of it are lost through leakages in water transportation and distribution networks. Thus, anomaly detection and localization, in particular for leakages, are crucial but challenging tasks due to the complex interactions and changing demands in water distribution networks. In this work, we analyze the effects of anomalies on the dynamics of critical infrastructure systems by modeling the networks employing Bayesian networks. We then discuss how the problem is connected to and can be considered through the lens of concept drift. In particular, we argue that model-based explanations of concept drift are a promising tool for localizing anomalies given limited information about the network. The methodology is experimentally evaluated using realistic benchmark scenarios. To showcase that our methodology applies to critical infrastructure more generally, in addition to considering leakages and sensor faults in water systems, we showcase the suitability of the derived technique to localize sensor faults in power systems.

==> src/dummy_electrical_sensorfaults.csv <==
,method,s_dist_med,s_dist_mean,s_dist_std,s_closer_med,s_closer_mean,s_closer_std,s_reldist_med,s_reldist_mean,s_reldist_std,s_best3_med,s_best3_mean,s_best3_std
0,SVM,28.0,28.2347500162962,18.282575260673756,14.0,13.169284922756013,8.842889033836267,28.0,28.2347500162962,18.282575260673756,0.0,0.420572322534385,0.6015465464178251
1,KS,1.0,8.034521869500033,15.488163950420594,0.0,3.433198618082263,7.53576956617063,1.0,8.034521869500033,15.488163950420594,1.0,0.9630923668600483,0.5388560806328305
2,LogReg,18.0,20.15287139039176,18.682447632857915,8.0,9.072681050778959,8.89569291821433,18.0,20.15287139039176,18.682447632857915,1.0,0.6437129261456228,0.6569840658800896
3,PFI (ET),1.0,1.9920996023727267,5.535774359773317,0.0,0.45540707906916106,2.68760155844196,1.0,1.9920996023727267,5.535774359773317,1.0,1.1586989114138584,0.3849417445322293
4,mean,1.0,7.377224431262629,14.895390836036734,0.0,2.8748712600221626,6.77661194014465,1.0,7.377224431262629,14.895390836036734,1.0,0.9857766768789519,0.5065181338962872
5,PFI (RF),1.0,2.817137083632097,7.887514690344426,0.0,0.84793690111466,3.7765816223931616,1.0,2.817137083632097,7.887514690344426,1.0,1.1281337592073528,0.3965521396660278
6,FI (RF),1.0,3.747226386806597,9.422697247591815,0.0,1.2758490320057363,4.345665595643358,1.0,3.747226386806597,9.422697247591815,1.0,1.0477152727983834,0.4341579035522014
8,FI (ET),1.0,3.7666253829606937,9.440240071029026,0.0,1.2837494296330096,4.358659955906782,1.0,3.7666253829606937,9.440240071029026,1.0,1.0533407209438759,0.4416733775134306
9,random,28.0,30.812300371553352,17.523849893733278,14.0,14.039638876214067,8.351283000181954,28.0,30.812300371553352,17.523849893733278,0.0,0.30837624665927904,0.5073306339012723


==> src/results_elec.csv <==
,accuracy,precision,recall,f1,method
,0.2,0.2,0.2,0.2,random
3,0.309275362318841,0.583402588815666,0.309275362318841,0.231008829691925,mean
6,0.532270531400966,0.566912841125117,0.532270531400966,0.52650483560021,KS
4,0.671594202898551,0.720298759530104,0.671594202898551,0.658505202205913,FI (RF)
7,0.67243961352657,0.721227888788916,0.67243961352657,0.655878973014651,FI (ET)
5,0.631111111111111,0.687918448742555,0.631111111111111,0.616091256446514,PFI (RF)
2,0.640676328502415,0.696276310109075,0.640676328502416,0.622172906154475,PFI (ET)
0,0.226086956521739,0.386833465139922,0.226086956521739,0.155406048880391,SVM
1,0.253574879227053,0.277042521147952,0.253574879227053,0.224341265128829,LogReg


==> src/results_sensors_electricity.csv <==
,LinearSVM_known,LogisticRegression_known,PermutationFeatureImportanceRF_unknown,PermutationFeatureImportanceET_known,Mean_known,FeatureImportanceRF_known,PermutationFeatureImportanceRF_known,LogisticRegressionSparse_known,PermutationFeatureImportanceET_unknown,FeatureImportanceRF_unknown,KSTest_known,FeatureImportanceET_known,FeatureImportanceET_unknown
accuracy,0.21681159420289856,0.23855072463768115,0.6242650103519669,0.565175983436853,0.29527950310559004,0.5854451345755693,0.5503933747412009,0.2726293995859213,0.5891925465838509,0.6333333333333333,0.47159420289855075,0.5882608695652174,0.616935817805383
precision,0.3702180390176518,0.25160431082917195,0.7073237734692716,0.6237371986966045,0.5697828215297285,0.6328808501183192,0.6045158871112261,0.30237446974806975,0.6642112732824483,0.6930999899716014,0.5089520477423165,0.6381413055829546,0.6726370927106349
recall,0.21681159420289853,0.23855072463768115,0.6242650103519669,0.565175983436853,0.2952795031055901,0.5854451345755693,0.5503933747412009,0.27262939958592136,0.589192546583851,0.6333333333333333,0.47159420289855075,0.5882608695652174,0.616935817805383
f1,0.1455836659886143,0.20822145198084213,0.6203487745259164,0.5480746517898655,0.21557401283311517,0.5731835845124283,0.5365257112582162,0.2553143685110027,0.5841656353937612,0.6232546679635593,0.466025311235139,0.5731590368143195,0.6102825755924612


==> src/results_sensors_electricity_NONORMAL.csv <==
,LinearSVM_known,LogisticRegression_known,PermutationFeatureImportanceRF_unknown,PermutationFeatureImportanceET_known,Mean_known,FeatureImportanceRF_known,PermutationFeatureImportanceRF_known,LogisticRegressionSparse_known,PermutationFeatureImportanceET_unknown,FeatureImportanceRF_unknown,KSTest_known,FeatureImportanceET_known,FeatureImportanceET_unknown
accuracy,0.22608695652173913,0.25357487922705313,0.7088888888888889,0.6406763285024154,0.30927536231884056,0.6715942028985508,0.6311111111111111,0.29033816425120773,0.6664734299516908,0.7219565217391304,0.5322705314009661,0.67243961352657,0.7071739130434782
precision,0.38683346513992223,0.277042521147952,0.7681865694803995,0.6962763101090748,0.583402588815666,0.7202987595301045,0.6879184487425549,0.3255998233476083,0.7179406332286122,0.7730832845371894,0.5669128411251171,0.7212278887889159,0.7550520147229781
recall,0.2260869565217391,0.2535748792270532,0.7088888888888889,0.6406763285024155,0.30927536231884056,0.6715942028985508,0.6311111111111111,0.2903381642512077,0.6664734299516908,0.7219565217391305,0.5322705314009661,0.6724396135265701,0.7071739130434783
f1,0.15540604888039133,0.22434126512882938,0.7016311337972726,0.6221729061544747,0.23100882969192466,0.658505202205913,0.6160912564465144,0.27388836328102156,0.6572812505110872,0.7109958693884973,0.5265048356002097,0.6558789730146513,0.6995266399612297


==> src/results_sensors_water.csv <==
,PermutationFeatureImportanceET_unknown,FeatureImportanceRF_unknown,FeatureImportanceRF_known,FeatureImportanceET_known,FeatureImportanceET_unknown,LogisticRegressionSparse_known,PermutationFeatureImportanceRF_known,Mean_known,KSTest_known,LogisticRegression_known,PermutationFeatureImportanceRF_unknown,LinearSVM_known,PermutationFeatureImportanceET_known
accuracy,0.9981437852502321,0.9952737916755908,0.980623973727422,0.9901834796887271,0.9982330263439708,0.3124366388234454,0.9627614764046548,0.8741914756907261,0.8414507032198186,0.38858427928892697,0.9921896194759763,0.13411151567073606,0.9832583708145927
precision,0.998214224854222,0.9953802662623173,0.9812581071395143,0.9905573104462778,0.9982918612352575,0.7761403001466257,0.9648217991959966,0.9095974103387668,0.8514897867065823,0.7300102178425362,0.9924495196807136,0.4650976400467631,0.9840404035514841
recall,0.9981437852502321,0.9952737916755909,0.9806239737274222,0.9901834796887271,0.9982330263439709,0.31243663882344547,0.9627614764046548,0.8741914756907261,0.8414507032198186,0.38858427928892697,0.9921896194759763,0.13411151567073606,0.9832583708145927
f1,0.9981429670452209,0.9952785258297087,0.9807021344744576,0.9901560368393963,0.9982324281649112,0.40259856420434204,0.9630593255955225,0.8823583993152869,0.8435323140771283,0.47926219148908156,0.9922157712695391,0.18409029935321217,0.9831837050030259


==> src/results_water.csv <==
,Unnamed: 0_x,method,l_dist_med,l_dist_mean,l_dist_std,l_closer_med,l_closer_mean,l_closer_std,l_reldist_med,l_reldist_mean,l_reldist_std,l_best3_med,l_best3_mean,l_best3_std,Unnamed: 0_y,s_dist_med,s_dist_mean,s_dist_std,s_closer_med,s_closer_mean,s_closer_std,s_reldist_med,s_reldist_mean,s_reldist_std,s_best3_med,s_best3_mean,s_best3_std
0,0,random,27.0,29.810703107216025,16.863786183135765,14.0,14.001987536990669,8.375964651136353,6.5,9.512707891993085,9.76427898481677,0.0,0.3109663100386979,0.5088554973114341,9,28.0,30.81230037155335,17.523849893733278,14.0,14.039638876214068,8.351283000181954,28.0,30.81230037155335,17.523849893733278,0.0,0.30837624665927904,0.5073306339012723
5,5,mean,5.0,7.683506430685181,9.415623140577868,0.0,1.9612167083997267,4.964136514129256,1.0,1.9616453025445664,3.4644144018878578,2.0,1.7584893580696563,0.7852370379589162,4,1.0,7.377224431262629,14.895390836036734,0.0,2.874871260022162,6.776611940144651,1.0,7.377224431262629,14.895390836036734,1.0,0.985776676878952,0.5065181338962872
1,1,KS,5.0,8.033341395401775,11.899659191066403,0.0,2.1130278283633053,6.142262336901558,1.0,2.1040255403330903,4.698117019606377,2.0,1.9018196562713408,0.7761596779603294,1,1.0,8.034521869500033,15.488163950420597,0.0,3.4331986180822636,7.5357695661706305,1.0,8.034521869500033,15.488163950420597,1.0,0.9630923668600484,0.5388560806328305
6,6,FI (RF),5.0,6.017243341679945,6.102759706385915,0.0,1.0922504552697474,3.2012900091744427,1.0,1.376952053727251,1.3890663559058716,1.0,1.2104996585476897,0.4979260888880304,6,1.0,3.7472263868065965,9.422697247591817,0.0,1.2758490320057363,4.345665595643357,1.0,3.7472263868065965,9.422697247591817,1.0,1.0477152727983834,0.4341579035522014
3,3,FI (ET),5.0,5.627745845663557,5.114929922318501,0.0,0.8709722854541315,2.6358311896106383,1.0,1.2913474082944338,1.1686291722022244,2.0,1.7768225017072616,0.6645449033319237,8,1.0,3.7666253829606937,9.440240071029026,0.0,1.2837494296330096,4.358659955906782,1.0,3.7666253829606937,9.440240071029026,1.0,1.053340720943876,0.4416733775134306
9,9,PFI (RF),5.0,5.11486313453221,3.874409026705444,0.0,0.5415874687002049,1.6538177610454567,1.0,1.1870302289483732,1.2841477701632389,1.0,1.3174240268609152,0.5461047836281628,5,1.0,2.8171370836320966,7.8875146903444255,0.0,0.84793690111466,3.7765816223931616,1.0,2.8171370836320966,7.8875146903444255,1.0,1.1281337592073528,0.3965521396660278
8,8,PFI (ET),5.0,5.135169587980879,4.0593385294038375,0.0,0.5618227862508536,1.8527137677039132,1.0,1.1940042101365511,1.4102411802882753,2.0,1.7237437400409743,0.6318219096019647,3,1.0,1.9920996023727269,5.535774359773316,0.0,0.455407079069161,2.68760155844196,1.0,1.9920996023727269,5.535774359773316,1.0,1.1586989114138584,0.3849417445322293
4,4,SVM,5.0,7.065409458229,9.837776901862242,0.0,1.6479598224447984,5.311904346487244,1.0,1.6884004283428091,2.9675917093834543,2.0,1.5991264511723196,0.6920982009925085,0,28.0,28.2347500162962,18.282575260673763,14.0,13.169284922756011,8.842889033836267,28.0,28.2347500162962,18.282575260673763,0.0,0.42057232253438503,0.6015465464178251
2,2,LogReg,5.0,9.371665149100842,13.069877537432632,0.0,2.94905389255634,7.067162261115514,1.0,2.4299077106160465,4.754213506171549,2.0,1.50185380150239,0.7754315457858717,2,18.0,20.152871390391763,18.682447632857915,8.0,9.07268105077896,8.89569291821433,18.0,20.152871390391763,18.682447632857915,1.0,0.6437129261456228,0.6569840658800896


==> src/results_water_with_acc.csv <==
,Unnamed: 0,method,l_dist_med,l_dist_mean,l_dist_std,l_closer_med,l_closer_mean,l_closer_std,l_reldist_med,l_reldist_mean,l_reldist_std,l_best3_med,l_best3_mean,l_best3_std,accuracy,precision,recall,f1
0,0,random,27,29.810703107216,16.8637861831358,14,14.0019875369907,8.37596465113635,6.5,9.51270789199308,9.76427898481677,0,0.310966310038698,0.508855497311434,0.037,0.037,0.037,0.037
5,5,mean,5,7.68350643068518,9.41562314057787,0,1.96121670839973,4.96413651412926,1,1.96164530254457,3.46441440188786,2,1.75848935806966,0.785237037958916,0.874191475690726,0.909597410338767,0.874191475690726,0.882358399315287
1,1,KS,5,8.03334139540178,11.8996591910664,0,2.11302782836331,6.14226233690156,1,2.10402554033309,4.69811701960638,2,1.90181965627134,0.776159677960329,0.841450703219819,0.851489786706582,0.841450703219819,0.843532314077128
6,6,FI (RF),5,6.01724334167995,6.10275970638592,0,1.09225045526975,3.20129000917444,1,1.37695205372725,1.38906635590587,1,1.21049965854769,0.49792608888803,0.980623973727422,0.981258107139514,0.980623973727422,0.980702134474458
3,3,FI (ET),5,5.62774584566356,5.1149299223185,0,0.870972285454132,2.63583118961064,1,1.29134740829443,1.16862917220222,2,1.77682250170726,0.664544903331924,0.990183479688727,0.990557310446278,0.990183479688727,0.990156036839396
8,9,PFI (RF),5,5.11486313453221,3.87440902670544,0,0.541587468700205,1.65381776104546,1,1.18703022894837,1.28414777016324,1,1.31742402686092,0.546104783628163,0.962761476404655,0.964821799195997,0.962761476404655,0.963059325595522
7,8,PFI (ET),5,5.13516958798088,4.05933852940384,0,0.561822786250854,1.85271376770391,1,1.19400421013655,1.41024118028828,2,1.72374374004097,0.631821909601965,0.983258370814593,0.984040403551484,0.983258370814593,0.983183705003026
4,4,SVM,5,7.065409458229,9.83777690186224,0,1.6479598224448,5.31190434648724,1,1.68840042834281,2.96759170938345,2,1.59912645117232,0.692098200992509,0.134111515670736,0.465097640046763,0.134111515670736,0.184090299353212
2,2,LogReg,5,9.37166514910084,13.0698775374326,0,2.94905389255634,7.06716226111551,1,2.42990771061605,4.75421350617155,2,1.50185380150239,0.775431545785872,0.312436638823445,0.776140300146626,0.312436638823445,0.402598564204342

